Metal-rich trailing outflows uplifted by AGN bubbles in galaxy clusters

Recent Chandra X-ray observations of many galaxy clusters find evidence for hot metal-rich outflows preferentially aligned with the large-scale axes of X-ray cavities with typical outflow masses of around $10^{9} $ - $10^{10} M_{\odot}$. Here we perform a suite of three hydrodynamic simulations to investigate whether AGN jets could drive these metal-rich outflows in a representative cluster. By using both the tracer variable and virtual particle methods, and additionally following the gas metallicity evolution, we show that metal-rich gas initially located in central regions can indeed be uplifted by the AGN bubble to large distances, a phenomenon called Darwin drift in fluid mechanics, and forming a filamentary trailing outflow extending beyond $100$ kpc behind the bubble. The gas entrained in the trailing outflow is entirely outflowing with an average outflow rate of nearly $100M_{\odot}$/yr during the first $100$ Myr, and at later times, a growing lower part flows back towards the cluster center due to gravity. The outflow mass rises up to about $10^{10} M_{\odot}$ with entrained iron mass of about $10^{6} - 10^{7}M_{\odot}$, consistent with observations and predictions from the drift model. By the end of our simulation ($\sim 800$ Myr after the AGN event), several $10^{9}M_{\odot}$ of the uplifted high-metallicity gas still remains at large altitudes, potentially contributing to the enrichment of the bulk ICM and the broadening of central metallicity peaks observed in cool core clusters.

==> coverletter.txt <==
Re: ApJ- Your AAS Submission AAS11067

Title: Metal-rich Trailing Outflows Uplifted by AGN Bubbles in Galaxy Clusters.

Authors: Xiaodong Duan, Fulai Guo.

Dear Editor,

Here we re-submit the revised manuscript (AAS11067) for publication on the Astrophysical Journal. We have addressed all the reviewer’s comments in detail, and revised the manuscript accordingly. Our response to the reviewer’s comments has been uploaded to the submission website. We hope that this version of the manuscript is suitable for publication.

With much thanks for your consideration and help,

Sincerely,

Xiaodong Duan
Fulai Guo


********************************************************
********* our response to the reviewer’s report *********

We thank the reviewer for his or her detailed and useful comments. Here we address these issues, and point to the corresponding changes in the manuscript; some voluntary changes to the manuscript are subsequently mentioned. The changes in the manuscript are shown in bold letters. In our response below, we include the entire referee's report [[enclosed in double square brackets]], followed by our discussion of the changes.

[[Referee (R):
1)	Given that there were already (many) simulations of the gas and metals outflows by several groups it is necessary to make a very clear statement on the fundamental differences of this work with other studies, in particular, in terms of assumptions and implications. For instance, it seems that the run with constant viscosity is qualitatively similar to the calculations of Reynolds et al. (2005). ]]

Authors (A):
We revised the fourth paragraph of Section 1 to describe the differences of our work with previous studies, e.g. Churazov et al. 2001; Saxton et al. 2001; Bruggen 2003; Reynolds et al. 2005; Roediger et al. 2007; Revaz et al. 2008. Our simulations directly model the jet evolution in the ICM, while previous studies usually start with initially-static cavities manually created at the beginning of the simulations. Our work could thus study the creation of AGN bubbles and trailing outflows self-consistently. Furthermore, our work particularly focus on investigating the formation and properties of metal-rich trailing outflows and explain this phenomenon with the ’Darwin drift’ model (https://en.wikipedia.org/wiki/Darwin_drift).

[[Referee (R):
2)	Do I understand correctly that there is no dropout in the equations, i.e., the gas accumulates at the minimal temperature - a parameter of the model?]]

Authors (A):
There is indeed no dropout term in our equations. If there is no AGN feedback, cold gas would certainly accumulates at the minimal temperature. However, our simulations focus on one specific AGN jet episode, which heats and reverses cooling flows, preventing the accumulation of cold gas. The details are explained in our previous paper Guo, Duan, & Yuan (2018).


[[Referee (R):
3)	Section 2.2: I think that it would be appropriate to cite Binney & Tabor 1995 in connection with accretion that starts at the onset of cooling catastrophe.]]

Authors (A):
Thanks, this above-mentioned reference is cited in the revised manuscript (first paragraph of Sec. 2.2).

[[[Referee (R):
4)	Page 3: "mu = 150 g cm−1 s−1, which is about an order of magnitude lower than the Spitzer value in the hot ICM (∼ 6000 g cm−1 s−1 at T = 10 K)". Given that in A1795 (fiducial case) the temperature is ~4 keV in the inner 50 kpc, the Spitzer viscosity should be comparable to the constant value used in these simulations.]]

Authors (A): mu ~ 6000 g cm^-1 s^-1 indeed corresponds to T=10^8 K. Considering that the viscosity coefficient mu ~ T^{5/2}, at T= 4kev=4.64*10^7 K the value of mu is about 880 g cm^-1 s^-1, which is still much larger than the value that we adopted. In the revised manuscript, we slightly modified the corresponding text to be more relevant for A1795. 

[[Referee (R):
5)	Fig.3 : Why the metal-rich "cap" of the bubble is not visible in the column #4? What kind of emissivity weight is used for this column? Or the temperature is getting very low?]]

Authors (A):
Column 4 of Fig. 3 is weighted by X-ray emissivity, i.e., n_i * n_e *Lambda(T,Z). The gas in the cap of the bubble is hot, but has very low density (see Column 1 of Fig. 3). The volume filling factor of this region is also small along the line of sight. Thus the X-ray emission contributed by this region is not significant, and the projected metallicity towards this “cap” region is just slightly higher than the ambient gas. In the revised manuscript, we slightly modified the description of this column in the second paragraph of Section 3.2.

[[Referee (R):
6)	Fig.4: It is not easy to see details of the distributions shown in this figure. Maybe a combination of a colored background with black arrows will be more clear?]]

Authors (A):
Thanks for the suggestion! We updated this figure in the revised manuscript according to the suggestion (the caption of this figure was also updated accordingly).

[[Referee (R):
7)	Page 7: Not sure if the method of calculating an outflow mass is described clearly enough. "we sum up the gas masses in all computational cells with z > zout and in which the metallicity Z is higher than the initial metallicity at r = zout". With this definition, the mass outflow rate will always be non-negative, even if the mass/metals flux is in the opposite direction. Is this correct?]]

Authors (A):
The outflow mass M_{drift} is always positive, while its temporal change rate, i.e. the outflow rate dM_{drift}/dt could be negative when the gas is inflowing across z_out. To explain them better, we added two new sentences in the second paragraph of Section 3.3.

[[Referee (R):
8)	The author could also consider mentioning few more papers, e.g., Reynolds+(2005) "Buoyant radio lobes in a viscous intracluster medium"; Rebusco+(2005) "Impact of stochastic gas motions on galaxy cluster abundance profiles"; Roediger+(2007) "Metal mixing by buoyant bubbles in galaxy clusters".]]

Authors (A):
These papers are indeed relevant. We cited them at proper positions (Sections 1, 2.1, and 4) in the new version.

*********
Voluntary changes:

(1) Slightly modified the Abstract to mention the entrained iron mass in trailing outflows.

(2) We added one more sentence in the third paragraph of Section 1 to include an additional relevant observation.

(3) We cite Kirkpatrick & McNamara (2015) once more in Summary (Sec. 4).



